High-ionisation oxygen absorption from the Warm-Hot Intergalactic Medium in Simba

We examine the physical conditions, environments, and statistical properties of intergalactic Ovi, Ovii and Oviii absorbers in the Simba cosmological hydrodynamic simulation suite. The goal is to understand the nature of these high ionisation absorbers, and test Simba's surprising prediction that $\sim 70\%$ of cosmic baryons at $z=0$ are in the Warm-Hot Intergalactic Medium (WHIM) driven by jet feedback from active galactic nuclei (AGN). By comparing a full-physics Simba run versus one with jets turned off, we find that jet feedback causes widespread heating that impacts the absorption morphology particularly of the higher ions. However, the distribution of the physical properties of detectable absorbers are not dramatically affected. Higher ionisation absorbers probe hotter gas as expected, but in Simba all ions arise at similar overdensities (typically $\delta\sim20-30$), similar environments (predominantly filaments), and similar nearest-halo distances (typically $\sim2-3r_{200c}$). Simba matches the observed Ovi column density distribution function (CDDF) fairly well, but under-predicts the CDDF preliminarily derived from two detected intergalactic Ovii absorbers. Predicted CDDFs are very similar at $z=1$ with or without jets, but show differences by $z=0$ particularly at the high-column end. Despite some discrepancies, Simba reproduces available observations as well as or better than other comparable simulations, suggesting that Simba's widespread jet heating cannot be ruled out by these data. These results offer hope that future X-ray and ultraviolet facilities could provide significant constraints on galactic feedback models from high-ionisation IGM metal absorbers.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
